Composite optimization for robust blind deconvolution

The blind deconvolution problem seeks to recover a pair of vectors from a set of rank one bilinear measurements. We consider a natural nonsmooth formulation of the problem and show that under standard statistical assumptions, its moduli of weak convexity, sharpness, and Lipschitz continuity are all dimension independent. This phenomenon persists even when up to half of the measurements are corrupted by noise. Consequently, standard algorithms, such as the subgradient and prox-linear methods, converge at a rapid dimension-independent rate when initialized within constant relative error of the solution. We then complete the paper with a new initialization strategy, complementing the local search algorithms. The initialization procedure is both provably efficient and robust to outlying measurements. Numerical experiments, on both simulated and real data, illustrate the developed theory and methods.

==> img_errors_random_512x512.csv <==
iter,err_red,err_green,err_blue
1,1.2794698975130168,1.279060619014836,1.2790938346594876
2,1.2213372853549516,1.2206677774320513,1.2207301361959968
3,1.1692720842681499,1.1683389560081332,1.1684194020066332
4,1.1233489826543612,1.1221355915733653,1.122220848169901
5,1.08381505079546,1.082373316750951,1.0824422361304098
6,1.0514209638327974,1.0499027362863993,1.0499280286820087
7,1.028353631338628,1.0272669526711127,1.0272818846500793
8,1.0209379481361764,1.0206790205001652,1.0207799092927081
9,1.018441099913687,1.0175160668391023,1.0176080130186005
10,1.0211443182492652,1.0209249779179266,1.0209981868661866
11,1.0183355440197688,1.0166455772901393,1.016753134808075
12,1.027101934771535,1.0292318744999271,1.0293846947011678
13,1.0194752070005217,1.018852408590762,1.0190286431775477
14,1.0346996227715668,1.026311295619948,1.0265047144938784
15,1.022359869650986,1.0190279721362792,1.0192767396320117
16,1.0235526908146568,1.0350636121569483,1.0354160155801186
17,1.016221362331773,1.0230558237147491,1.0233618637868398
18,1.0140837498539315,1.0262735188755787,1.0267318047298424
19,1.0002755169803785,1.022444829557191,1.0229087061967188
20,0.978804336417714,1.0316432703879321,1.0322262916051923
21,0.9554854207720697,1.0234640204631695,1.0241186752945224
22,0.9146673455754069,1.0392948636724744,1.04022383563093
23,0.878179992779565,1.027322153540342,1.0283280532248174
24,0.8333193756073891,1.03151732893541,1.0331416697880402
25,0.7900457110145918,1.0263317642549976,1.0280062794623697
26,0.7467569787126168,1.037767839944623,1.0407763545708992
27,0.705068074173165,1.0275779178846014,1.0306757234881314
28,0.6653274072297474,1.0357385810255169,1.0401960424914598
29,0.6277039660904491,1.0260794502134034,1.031524466982409
30,0.592145083396962,1.034380997010329,1.0464609813932935
31,0.5586269898860716,1.0221790360265217,1.034645435544872
32,0.5270329768376204,1.0209300640376695,1.0399683579854806
33,0.4973001562706852,1.0088926773090474,1.032643357523445
34,0.469273753206734,0.9985505968693107,1.0446844643782542
35,0.4428814865969243,0.9818302962289369,1.0321053704161365
36,0.4180092752567584,0.9547130012835371,1.0327208278129092
37,0.3945683753937771,0.9307781338322821,1.0225145045688706
38,0.3724722785128564,0.892258826799835,1.0194108139581282
39,0.35165541531932076,0.8597445725878806,1.0032341187525
40,0.33202553541070084,0.8186562197207857,0.9815578339875238
41,0.31352746777794527,0.7801010211923125,0.9588405223836844
42,0.2960808096411704,0.740299274249263,0.9199551981647582
43,0.2796320460894036,0.7017187528221142,0.8867516331375939
44,0.264116838781462,0.6644184446490332,0.8417460013255413
45,0.24948120550134406,0.628719950044797,0.8000791707478823
46,0.23567832936493188,0.5947080138217345,0.7566473444279612
47,0.22266131645307186,0.5624302515724959,0.7148895965709029
48,0.21038084888768993,0.5318644474502131,0.6747469900203498
49,0.19879992995648554,0.5029550144726327,0.6366335794891368
50,0.18787117149205523,0.475598053620233,0.6005746274740817
51,0.17756756371109655,0.44974242090967886,0.5665985412545257
52,0.1678377851976582,0.42532386798140487,0.534551240991458
53,0.15865774528249146,0.4022343092544408,0.5043782946999621
54,0.149989999505931,0.3804289097127026,0.4759466974626863
55,0.14181021955436518,0.359842286368632,0.44917845994906763
56,0.13409014279547407,0.34039641023320105,0.4239558250225644
57,0.12680382014413039,0.32202535285774,0.4002183859086512
58,0.11992458891596716,0.3046649354728242,0.3778531178835891
59,0.1134305201396956,0.2882710598243001,0.35677201833539157
60,0.10729675053796926,0.27278489968070607,0.3368987234488203
61,0.10151089090192623,0.2581571335113142,0.3181760764095451
62,0.09604453728998669,0.24433283688696206,0.30053466451722644
63,0.09088542339153613,0.23126514338766557,0.28389489593555617
64,0.08601073676100329,0.21891483414520763,0.26820465137829463
65,0.08140465831595978,0.20725619763750228,0.25341627601236616
66,0.07705156933713211,0.19623527772423777,0.23945138337771588
67,0.07294258221640877,0.185815387982609,0.22627373401756293
68,0.06905607300274912,0.1759696155989552,0.21384824782805617
69,0.06538507972021938,0.16666843311553678,0.20212139783070804
70,0.06191427077838182,0.1578724077296555,0.19105347112995674
71,0.05863754690257385,0.14955989831257552,0.18060813847442828
72,0.055539821609511986,0.141705975274313,0.17074967789067724
73,0.052613162403925565,0.13427961926898102,0.16144371595988383
74,0.04984510144233839,0.12725638596152922,0.1526633200277946
75,0.04722687451035012,0.12061843602323498,0.1443680257886234
76,0.0447495290515324,0.11433926095037575,0.13654276823075498
77,0.04240737132421166,0.10839860718325363,0.12915868931768754
78,0.04019173594835332,0.10277779363496702,0.12218403032564495
79,0.03809511343497345,0.09746245229243156,0.11559506144852785
80,0.03611224126280988,0.09242896542478994,0.10937510198592706
81,0.03423444901164451,0.08766697129551612,0.1034972945509876
82,0.03245917413217389,0.08316516004689811,0.09795074570622266
83,0.030777304279295144,0.07890228793538709,0.09271131023752323
84,0.029185197820204633,0.07486353574407006,0.0877583230102856
85,0.027676889052848076,0.07104197404589956,0.08307897533244048
86,0.026250565579139854,0.06741894404865949,0.07865838217311266
87,0.024898769568462487,0.0639926368083881,0.07448308446472941
88,0.023621076776139276,0.06074164228144687,0.07053557802271923
89,0.022409997399038886,0.05766429073150701,0.06680454571895456
90,0.021262920169421478,0.05475143288206295,0.06327606601915996
91,0.020175115071842768,0.05198937610772972,0.059941377619670284
92,0.019146270952926946,0.049370100940189725,0.05678762326654048
93,0.018169844800378462,0.04688801557229459,0.05380565547157336
94,0.01724603551064436,0.04453611027032945,0.050986163631979206
95,0.016369463825041147,0.04230306386053459,0.04831847339867474
96,0.015539524558298086,0.040187598062141144,0.04579470391677449
97,0.014752479124570988,0.03818546764752374,0.043407867120732066
98,0.014007205653183403,0.036283874115212424,0.04114876684427094
99,0.013299137473055389,0.034479599924209424,0.03901183127951575
100,0.012629071198012633,0.03276950800549092,0.03699076334068549
101,0.011992738151437678,0.0311464151608872,0.035076808443488094
102,0.01138926473419407,0.029606075359216236,0.03326444271512436
103,0.010816818047061898,0.02814327265504761,0.03154750796089734
104,0.010274685922524894,0.02675755436800027,0.02992157828904488
105,0.009759812420101936,0.025440840790277853,0.028383289181495512
106,0.009271795024143199,0.024192262290515614,0.026926835241480013
107,0.00880839761701387,0.023005390635576984,0.025546620474538737
108,0.008368390389910618,0.02187971072182275,0.02424023175752136
109,0.007950814311249232,0.020810128608984905,0.02300208903205978
110,0.007554824538277911,0.01979388470259558,0.02182918321048445
111,0.007178816036510981,0.01882913558200461,0.020716895802112716
112,0.006822115301484155,0.017912763361455995,0.019663765121513813
113,0.0064832678538540665,0.017041917278931343,0.018665020516366447
114,0.00616182756355604,0.016214465469863496,0.017718606103582734
115,0.00585656329786128,0.015428889166184614,0.016822055141682796
116,0.005566688851823546,0.014682219585914182,0.015972603302635453
117,0.005291554470821463,0.013971900079979095,0.015166448869024502
118,0.005030208748381213,0.013297051528477497,0.01440170951521978
119,0.0047819452638757295,0.012655157649538966,0.013676751552960635
120,0.004546323800518344,0.01204563036931866,0.01298893418846602
121,0.004322333915595062,0.011466322122780639,0.012336831171375956
122,0.00410965064026103,0.01091567233968458,0.011719119286471628
123,0.003907524213647926,0.010391834533730116,0.011132274142506742
124,0.003715506611176367,0.009893713990863955,0.010575636345401311
125,0.003533195610088892,0.00941989194558801,0.010047583921255088
126,0.00336008909511249,0.008969733490581484,0.009547056266198067
127,0.0031955659788040747,0.008540822574741189,0.009071317482941078
128,0.0030392814506035757,0.008133178227410751,0.008619955860016907
129,0.002890624632875508,0.007745906000514879,0.00819157079220613
130,0.0027493982012432774,0.007377169448914804,0.0077848801745013215
131,0.0026152960033866773,0.007026421814102381,0.007398853804905043
132,0.0024876969378398186,0.006692965108638093,0.007032239964050544
133,0.0023665168860387805,0.00637556158474599,0.006684185329637627
134,0.0022512805144242008,0.006073266425699327,0.006354215166453235
135,0.0021418744796305985,0.005785568436820359,0.00604056011876561
136,0.002037810555361307,0.005512187736849565,0.00574265121700384
137,0.0019388440250643598,0.005251900528701534,0.005459393119555869
138,0.001844674263798968,0.0050043257793023705,0.005190447541079211
139,0.0017552791739506937,0.004768620700546632,0.004935565674659377
140,0.001670317821277468,0.004544273538912849,0.004693334749082848
141,0.0015895452007902494,0.004330606944338631,0.0044631165050769235
142,0.0015126647451214803,0.004127032163181652,0.004244384940710013
143,0.0014396268348402783,0.003933308340513531,0.00403664667414722
144,0.0013700741872417974,0.003748867216567557,0.0038392034072427823
145,0.0013039072807148903,0.00357307568536669,0.00365156735598954
146,0.0012409899864529034,0.003405860531953839,0.0034733159188397216
147,0.001181178049708824,0.003246732203288096,0.0033040026720922173
148,0.0011242236477935633,0.0030949489433662433,0.00314290517847545
149,0.001070052815824542,0.002950445074567669,0.002989940324380842
150,0.0010185007609651527,0.0028127636196104006,0.002844430754698079
151,0.0009695801883952475,0.0026816831246421393,0.0027061911372464214
152,0.0009229959919317799,0.002557015299920489,0.0025746696475037467
153,0.0008786833041471891,0.0024381559381081025,0.0024497574930755542
154,0.000836557480204028,0.0023248290764383297,0.002330951122818225
155,0.000796448796965462,0.0022169686060830884,0.002218099270351507
156,0.0007582958523580711,0.002114103244143243,0.002110716479838667
157,0.0007219899895959213,0.0020160722011743817,0.002008686502072832
158,0.0006873901285468799,0.0019226756657968831,0.0019115688820398973
159,0.0006545275034378505,0.001833796650467563,0.0018193897078469202
160,0.0006232484292385111,0.0017490391850876427,0.001731710097879861
161,0.0005934644419385432,0.0016681841516601665,0.0016482380965325148
162,0.0005651246597498531,0.0015911994173830738,0.0015688391493371022
163,0.0005381827539254243,0.001517876821598415,0.0014934043198461895
164,0.0005125182913909432,0.0014479436054315165,0.0014215526113506387
165,0.0004881229263540236,0.0013813137569032125,0.0013532029685183436
166,0.0004648677786647585,0.001317807792050281,0.0012881837423184442
167,0.00044275509926329574,0.001257220462873897,0.0012263433033067562
168,0.0004216970708720309,0.0011994224331148356,0.0011675742834128253
169,0.0004016605884847701,0.001144363579368349,0.001111602268014098
170,0.0003825733716362148,0.0010918126089575625,0.0010583609673523815
171,0.00036440537609498794,0.0010417208627735847,0.0010077592042868632
172,0.00034711099941154265,0.0009940327598549079,0.0009595591042145785
173,0.00033063724897123447,0.000948517199929378,0.0009136751751821488
174,0.000314964800067611,0.0009050871512075319,0.0008700101502066235
175,0.0003000456832562635,0.0008637609170542948,0.0008284564268770553
176,0.00028583211892184283,0.0008242940913690739,0.0007889478962886282
177,0.000272298489467026,0.0007866516887754797,0.0007513286186643704
178,0.00025941258900089156,0.0007507373887427497,0.0007155392723608921
179,0.00024714400395816044,0.0007165005773569026,0.0006815032687459999
180,0.0002354662121567844,0.0006838698306848377,0.0006490968573550516
181,0.00022434302507639845,0.0006527198618743096,0.0006182172582935357
182,0.00021373767093963754,0.0006230007231879028,0.000588866711522897
183,0.0002036406214352103,0.0005946615445390259,0.0005609392252899534
184,0.0001940344090254998,0.0005676167500891525,0.0005343285421178402
185,0.00018488582653321029,0.0005418179514377455,0.0005090196199942019
186,0.00017617745183563284,0.0005172251726870379,0.00048489430571771756
187,0.00016788159236139896,0.0004937679072908292,0.0004619065080176862
188,0.00015997447557403467,0.00047137660450547147,0.0004400298373703705
189,0.00015244409280240008,0.00045000495155375625,0.00041923222079378355
190,0.0001452756169547098,0.000429604963180988,0.00039940129743475377
191,0.00013844590240231887,0.00041017694858159196,0.0003805214588949377
192,0.000131942392975274,0.00039165959158824214,0.0003625416075597503
193,0.00012574328539010575,0.0003739484772475438,0.00034541993238025674
194,0.00011984153868561655,0.0003570349390045116,0.0003291399858750637
195,0.00011421957969438811,0.0003409229022145585,0.00031362785411323443
196,0.00010886411263809296,0.0003255519682477013,0.00029884151575539596
197,0.0001037650151814136,0.00031086216724960665,0.00028476058392413783
198,9.890213098964086e-5,0.00029682899208326885,0.00027136307989106593
199,9.427069054154749e-5,0.0002834482225138847,0.00025859035301497094
200,8.985880688693851e-5,0.0002706756327839544,0.000246437393380189
201,8.56526991109651e-5,0.0002584943066618213,0.00023485234788950222
202,8.16438739480146e-5,0.0002468608919794542,0.00022382994695259518
203,7.782317413579903e-5,0.00023575864287923883,0.0002133146771441564
204,7.418250637916171e-5,0.0002251587482057608,0.00020330157374364585
205,7.071347487558604e-5,0.00021503901263749322,0.00019375488161666758
206,6.741379208333206e-5,0.00020538456953694682,0.00018467645634221807
207,6.42667649484544e-5,0.00019617061337349667,0.0001760230298302971
208,6.127023539468806e-5,0.00018736581817532205,0.00016777994200227892
209,5.84097962859156e-5,0.00017895972718263623,0.0001599128692811819
210,5.568393131640966e-5,0.00017094784882125242,0.00015242941515669563
211,5.308700704117235e-5,0.00016328196437838952,0.00014529764628444828
212,5.061210713530052e-5,0.00015596500581796367,0.00013850712782316777
213,4.8253245325986e-5,0.00014898433902485255,0.00013203147510455483
214,4.600399121630613e-5,0.00014232719757372963,0.00012586777728819878
215,4.386102359885995e-5,0.00013596487215285683,0.00011998889601352807
216,4.181771143000078e-5,0.0001298918399843581,0.0001143965708297843
217,3.987121634879188e-5,0.00012408845837244082,0.00010905834805744375
218,3.8016376287380225e-5,0.00011855083709007869,0.00010397875034297586
219,3.6249662093667474e-5,0.00011325363265268444,9.912333932821339e-5
220,3.4565214954336786e-5,0.00010819913036202372,9.450586310213057e-5
221,3.295857834365837e-5,0.00010337802670323114,9.010296066779596e-5
222,3.14258788730378e-5,9.877546883911285e-5,8.590871263364684e-5
223,2.9966186828487814e-5,9.43778477672302e-5,8.191457539138192e-5
224,2.8574450707449882e-5,9.016751284445952e-5,7.810610771912287e-5
225,2.7247994636384687e-5,8.61499272197256e-5,7.447567028581353e-5
226,2.5984235758791386e-5,8.23187678307634e-5,7.101510830384888e-5
227,2.477936217668098e-5,7.865659896722169e-5,6.771816732735696e-5
228,2.362975361473895e-5,7.516063154421594e-5,6.457735427586602e-5
229,2.2533875862851622e-5,7.182108531712503e-5,6.158209238656646e-5
230,2.1491002864817268e-5,6.862795228218695e-5,5.87276108674935e-5
231,2.0496005736212376e-5,6.557992223162568e-5,5.6001667539598835e-5
232,1.954682452426169e-5,6.266707491788475e-5,5.340720539275188e-5
233,1.8642125870445206e-5,5.9884309131154585e-5,5.093188635438425e-5
234,1.7780166183953906e-5,5.722653594413951e-5,4.8572095041925924e-5
235,1.6957046832568026e-5,5.4687382561684656e-5,4.632324401542102e-5
236,1.617302202580139e-5,5.2261137125059734e-5,4.4180859783786424e-5
237,1.5424503876700262e-5,4.994282026602722e-5,4.213495480234881e-5
238,1.471183404765958e-5,4.772846767461128e-5,4.018723666476915e-5
239,1.4032940173382774e-5,4.5613616566021124e-5,3.8328914825675984e-5
240,1.3385614801036908e-5,4.3595149310074834e-5,3.655574337283575e-5
241,1.2768048232069989e-5,4.166534888736687e-5,3.486488512794417e-5
242,1.2178425590283678e-5,3.982317580566559e-5,3.3255184246276255e-5
243,1.1615842604655652e-5,3.8060114181447776e-5,3.171951636028838e-5
244,1.1080227875574766e-5,3.6377457189053266e-5,3.0254740159688438e-5
245,1.0569392134468387e-5,3.4767504318656607e-5,2.885730993766935e-5
246,1.0082036518335855e-5,3.323175485324759e-5,2.752765559143611e-5
247,9.617429781459419e-6,3.1763378632716645e-5,2.6258583793861477e-5
248,9.174220620669776e-6,3.0360491561707145e-5,2.504891284453822e-5
249,8.751367765453156e-6,2.902076145134947e-5,2.3893500693564063e-5
250,8.34832434577305e-6,2.7739840863635417e-5,2.2793643535415058e-5
251,7.963752255937516e-6,2.6517289237599448e-5,2.1743836693454512e-5
252,7.597151027057658e-6,2.534655752322011e-5,2.074279251821691e-5
253,7.247549805374304e-6,2.422887615068198e-5,1.9789606068290646e-5
254,6.914139426578961e-6,2.316068168035458e-5,1.8880268200154684e-5
255,6.596367712228507e-6,2.214054623483416e-5,1.8010349998046904e-5
256,6.293149793291965e-6,2.1164146466360314e-5,1.71818700644214e-5
257,6.003878804134252e-6,2.023292533930075e-5,1.639091567953037e-5
258,5.727683542013454e-6,1.9341231372681295e-5,1.5638051454363646e-5
259,5.4648474450595555e-6,1.8489664715905866e-5,1.4919766834177258e-5
260,5.213505429555231e-6,1.7675371884908823e-5,1.4235128177236444e-5
261,4.9739574090030325e-6,1.6898267101569052e-5,1.358142680909624e-5
262,4.7458104348451075e-6,1.6155836811125666e-5,1.2958638696525449e-5
263,4.527991610517497e-6,1.5446271973030225e-5,1.2363791542241384e-5
264,4.319962671811124e-6,1.4768118452926131e-5,1.1796414534624829e-5
265,4.122233109511397e-6,1.4119599475677559e-5,1.125499659425806e-5
266,3.933029988788617e-6,1.3499931493664125e-5,1.0738798572589945e-5
267,3.752968151017953e-6,1.2907356707560027e-5,1.0246816556470672e-5
268,3.580715838371434e-6,1.2340879723324232e-5,9.77764664456869e-6
269,3.4167130427613064e-6,1.1799265709105348e-5,9.330065490367146e-6
270,3.26013345272188e-6,1.1282672284059217e-5,8.902682171686078e-6
271,3.1112160635323237e-6,1.0788284417740052e-5,8.495283485214767e-6
272,2.968555107786387e-6,1.0315373383733927e-5,8.105732152553661e-6
273,2.8325744065003715e-6,9.86317479657686e-6,7.734500183627102e-6
274,2.7035013877442918e-6,9.431123355316245e-6,7.380992054224242e-6
275,2.5798374624031864e-6,9.018238580956444e-6,7.043224273404136e-6
276,2.461626273328291e-6,8.623485468801803e-6,6.721009820667079e-6
277,2.3491519933622634e-6,8.246339561617826e-6,6.413576060895739e-6
278,2.241489596327736e-6,7.885842839058552e-6,6.120338988959364e-6
279,2.1389710639624915e-6,7.541002613332788e-6,5.840815824943606e-6
280,2.04123422619486e-6,7.2113342921569046e-6,5.573982858641896e-6
281,1.948023838697914e-6,6.895848418847302e-6,5.319442702513e-6
282,1.85899912502274e-6,6.594381445218041e-6,5.0768762321233185e-6
283,1.7745522381609884e-6,6.306620130282476e-6,4.845209523030803e-6
284,1.6933745937918598e-6,6.0311348941537326e-6,4.623837206069982e-6
285,1.6164812458862859e-6,5.7675674969463445e-6,4.4127603226696755e-6
286,1.5427349403068302e-6,5.516076595509906e-6,4.212054822143356e-6
287,1.4717484673486135e-6,5.275177598239119e-6,4.0198125039822645e-6
288,1.4048421194502868e-6,5.044844670646682e-6,3.836942852153324e-6
289,1.3401087738475075e-6,4.825104064323583e-6,3.6620863262976425e-6
290,1.2800237680422725e-6,4.614888945986663e-6,3.4955405868737584e-6
291,1.2216488669736592e-6,4.413623611779162e-6,3.3359716603162703e-6
292,1.1656032688461187e-6,4.221358708768546e-6,3.184070927528364e-6
293,1.1128082151673174e-6,4.037225030970605e-6,3.039406311618591e-6
294,1.062953959361042e-6,3.862069499606968e-6,2.900967107144808e-6
295,1.0131460455733438e-6,3.6939878317648387e-6,2.768636132896925e-6
296,9.677627895475588e-7,3.5331255085045406e-6,2.6430915922775745e-6
297,9.233491486398889e-7,3.379745559494949e-6,2.5232908861046037e-6
298,8.805313977203383e-7,3.2325994372807336e-6,2.4086729009631915e-6
299,8.425647079168403e-7,3.0921328258218477e-6,2.2985268813389107e-6
300,8.028044791122233e-7,2.9574394725358562e-6,2.1942762951345635e-6
301,7.653939083599348e-7,2.82939797170344e-6,2.094566915330385e-6
302,7.304051140832891e-7,2.706640387846688e-6,1.9991922298773905e-6
303,6.978999589430531e-7,2.588916010325215e-6,1.9083380742880554e-6
304,6.672928910943369e-7,2.4764495282575097e-6,1.8217779617288954e-6
305,6.36540271288007e-7,2.3690876949336073e-6,1.7393528504195414e-6
306,6.084012043051222e-7,2.2660068408515885e-6,1.6607642556774714e-6
307,5.781664133287343e-7,2.1672543415688773e-6,1.5853059714304978e-6
308,5.535521969151856e-7,2.0735223504659982e-6,1.51361347409612e-6
309,5.301849346208504e-7,1.9830603055504207e-6,1.4444962053125539e-6
310,5.036484530609051e-7,1.8973823948397287e-6,1.3783416258839167e-6
311,4.818053444406119e-7,1.8150641443465256e-6,1.3159813680721987e-6
312,4.607594602897244e-7,1.7365833878577934e-6,1.256369617095605e-6
313,4.37259616327513e-7,1.6614733618209815e-6,1.1993887600399505e-6
314,4.2002816137488676e-7,1.5895396747524542e-6,1.1455419460396521e-6
315,3.9942585019937367e-7,1.5204300132657005e-6,1.0940201232650619e-6
316,3.815924873626318e-7,1.4549666876430907e-6,1.04492504864078e-6
317,3.6230177594402737e-7,1.3918003601893229e-6,9.969663030207868e-7
318,3.492522315675803e-7,1.3320604506953277e-6,9.527093520659251e-7
319,3.3190249875016304e-7,1.273833792554852e-6,9.08663905221448e-7
320,3.1493737222707146e-7,1.2188413615214332e-6,8.67783130905506e-7
321,2.984224530778603e-7,1.1658393484152714e-6,8.28551746198149e-7
322,2.8908320666436714e-7,1.1157958506667733e-6,7.913750276318484e-7
323,2.7255026101270156e-7,1.0672686579373672e-6,7.538754765676518e-7
324,2.614855990086746e-7,1.0212217652894033e-6,7.212839945717283e-7
325,2.499315750355664e-7,9.780055712629239e-7,6.893543715583289e-7
326,2.3781687473893138e-7,9.347510163835111e-7,6.587593650038599e-7
327,2.2969168561135515e-7,8.940173609260015e-7,6.264705198159769e-7
328,2.1741989401462578e-7,8.563427650479229e-7,6.000634714217032e-7
329,2.0951105222693151e-7,8.18052933315956e-7,5.728814079910672e-7
330,2.012917079691584e-7,7.827711621843627e-7,5.45272598074564e-7
331,1.894086162203563e-7,7.507182603110358e-7,5.227651380291224e-7
332,1.7791841462701763e-7,7.170214944993284e-7,4.984831515103934e-7
333,1.81441893602131e-7,6.856800152519662e-7,4.7642107155576505e-7
334,1.7188551842965697e-7,6.56333600517331e-7,4.5300726520603874e-7
335,1.5510567791082774e-7,6.278042515675424e-7,4.367977705140307e-7
336,1.5373908142260237e-7,6.032526787000858e-7,4.151148750823342e-7
337,1.4526977722704143e-7,5.758058116934387e-7,3.9416578714572414e-7
338,1.3627513050635078e-7,5.508765982540217e-7,3.7978006797917274e-7
339,1.299332387823662e-7,5.270864205106122e-7,3.602910074243299e-7
340,1.2664325569666798e-7,5.042938037700771e-7,3.4669018353839724e-7
341,1.1979252714340776e-7,4.813733237074321e-7,3.310081509433593e-7
342,1.125254855815186e-7,4.609626643386811e-7,3.1454524097496035e-7
343,1.143855369741666e-7,4.3960536740500667e-7,3.0181859316406575e-7
344,1.0675104877621059e-7,4.2224795498763327e-7,2.8721263414512196e-7
345,9.636106888812239e-8,4.0452328578035386e-7,2.7460147905394785e-7
346,8.716186633622486e-8,3.883511591715897e-7,2.6041268600752625e-7
347,9.414557575239308e-8,3.7106449589519195e-7,2.4898763623357707e-7
348,8.955030489465578e-8,3.516322041223534e-7,2.3701248692993743e-7
349,7.956753391100088e-8,3.4015803677834235e-7,2.2496229706273477e-7
350,8.217699566296008e-8,3.2312769629516395e-7,2.1752818856014705e-7
351,9.414557575239308e-8,3.125619592198697e-7,2.0740498989846125e-7
352,7.116736585080705e-8,2.9806269632121215e-7,1.9611758380064752e-7
353,6.813756525317539e-8,2.8497184203807027e-7,1.8821696142967426e-7
354,6.163274674722005e-8,2.729329972592443e-7,1.7926545202111935e-7
355,5.4354973503656445e-8,2.632534430316125e-7,1.6834636811008305e-7
356,5.4354973503656445e-8,2.489482916021843e-7,1.6300067002121377e-7
357,6.49666193911831e-8,2.427391270853673e-7,1.6065521435941158e-7
358,5.8107910890816574e-8,2.291528984408835e-7,1.534038341156442e-7
359,3.5583682925403527e-8,2.1753391721509013e-7,1.5090929658203287e-7
360,6.49666193911831e-8,2.1184577097539048e-7,1.4227864927632975e-7
361,6.163274674722005e-8,2.0525827489781137e-7,1.2923100085859778e-7
362,6.163274674722005e-8,1.9060514178377583e-7,1.211459045074377e-7
363,2.9053955445408287e-8,1.8408678827017762e-7,1.2009700247477663e-7
364,6.813756525317539e-8,1.7385161468175405e-7,1.2321692468943802e-7
365,6.49666193911831e-8,1.685010477218614e-7,1.0060619772135525e-7
366,4.108849783148004e-8,1.685010477218614e-7,9.805879190032376e-8
367,4.108849783148004e-8,1.523238568263318e-7,1.0060619772135525e-7
368,4.5938337122271035e-8,1.4513951807489493e-7,9.805879190032376e-8
369,2.9053955445408287e-8,1.3421069865525863e-7,8.566309059018713e-8
370,2.9053955445408287e-8,1.3758052934763943e-7,9.27543312571233e-8
371,0.0,1.3306845917115233e-7,7.113932463816488e-8
372,0.0,1.2839792676204934e-7,8.111130971058522e-8
373,5.8107910890816574e-8,1.307540485472194e-7,7.792922566001188e-8
374,2.054424891574002e-8,1.1721073470745113e-7,5.2758335175456555e-8
375,4.5938337122271035e-8,1.0337015167436091e-7,6.933803670767945e-8
376,0.0,9.728412526095064e-8,7.113932463816488e-8
377,2.9053955445408287e-8,9.245707439533388e-8,7.461155313335619e-8
378,0.0,1.0337015167436091e-7,5.2758335175456555e-8
379,0.0,1.0483646819942187e-7,6.748868911882042e-8
380,0.0,8.195443710779936e-8,3.556966231908244e-8
381,0.0,7.814048980496742e-8,5.7354357127277066e-8
382,2.9053955445408287e-8,6.989097879961457e-8,5.0303098860677624e-8
383,2.054424891574002e-8,7.204197196715387e-8,1.590723657643623e-8
384,0.0,6.53770242736097e-8,4.772170972930869e-8
385,0.0,6.53770242736097e-8,4.4992459412546954e-8
386,0.0,6.989097879961457e-8,3.896461283000594e-8
387,3.5583682925403527e-8,7.413057757945904e-8,5.7354357127277066e-8
388,5.4354973503656445e-8,5.2418234099710934e-8,7.289611570908921e-8
389,2.9053955445408287e-8,5.2418234099710934e-8,4.208659202752076e-8
390,0.0,5.525367022633075e-8,4.208659202752076e-8
391,0.0,5.525367022633075e-8,3.181447315287246e-8
392,2.054424891574002e-8,4.622853719766694e-8,4.4992459412546954e-8
393,0.0,3.494548939980729e-8,3.556966231908244e-8
394,0.0,4.94203850529727e-8,5.0303098860677624e-8
395,0.0,3.494548939980729e-8,5.510428391681111e-8
396,0.0,3.0263681567912926e-8,4.4992459412546954e-8
397,0.0,0.0,3.896461283000594e-8
398,0.0,5.2418234099710934e-8,4.4992459412546954e-8
399,0.0,3.907024490248371e-8,2.2496229706273477e-8
400,0.0,4.94203850529727e-8,4.208659202752076e-8
401,0.0,4.94203850529727e-8,2.2496229706273477e-8
402,0.0,0.0,3.181447315287246e-8
403,0.0,0.0,3.896461283000594e-8
404,0.0,4.622853719766694e-8,2.2496229706273477e-8
405,0.0,3.0263681567912926e-8,2.7552141958405554e-8
406,0.0,3.907024490248371e-8,0.0
407,0.0,2.471019252648635e-8,1.590723657643623e-8
408,0.0,4.279930892068311e-8,5.951942923938324e-8
409,0.0,0.0,3.181447315287246e-8
410,0.0,5.2418234099710934e-8,0.0
411,0.0,3.494548939980729e-8,2.2496229706273477e-8
412,0.0,5.795053822725135e-8,0.0
413,0.0,4.94203850529727e-8,0.0
414,0.0,0.0,4.772170972930869e-8
415,0.0,0.0,0.0
416,0.0,2.471019252648635e-8,2.7552141958405554e-8
417,0.0,0.0,0.0
418,0.0,0.0,2.2496229706273477e-8
419,0.0,0.0,0.0
420,0.0,5.2418234099710934e-8,2.2496229706273477e-8
421,0.0,0.0,0.0
422,0.0,0.0,2.2496229706273477e-8
423,0.0,0.0,4.772170972930869e-8
424,0.0,0.0,3.896461283000594e-8
425,0.0,0.0,3.556966231908244e-8
426,0.0,0.0,4.4992459412546954e-8
427,0.0,0.0,1.590723657643623e-8
428,0.0,0.0,0.0
429,0.0,0.0,0.0


==> mnist_error_4096_8192.csv <==
iter,err
1,0.5599887193494814
2,0.47581403360718577
3,0.388538659452331
4,0.2991961693427609
5,0.2112057006470859
6,0.129041257511706
7,0.07210009910072783
8,0.05873986963620511
9,0.051197632932989054
10,0.05169417961441098
11,0.04813749910928665
12,0.04924100603796306
13,0.046558951586848696
14,0.04711477846264699
15,0.045130623687728036
16,0.04522228604262151
17,0.04358942351378563
18,0.04353501001712631
19,0.04210606167803035
20,0.041783078374541725
21,0.040619270334410235
22,0.04005584814664819
23,0.03915260330251363
24,0.038551577092231754
25,0.03754244994426233
26,0.037059999155527254
27,0.03606111674758645
28,0.035613174356443206
29,0.034755548579280295
30,0.03425547877547442
31,0.03357730451872672
32,0.03281293926399462
33,0.0321888377260844
34,0.031643509007237926
35,0.03110234916822137
36,0.03036617018778296
37,0.029856345564381485
38,0.029166211579211135
39,0.028834551745538457
40,0.028163428347725467
41,0.027687501748369973
42,0.02703228273123172
43,0.026778576766049556
44,0.026096943048980453
45,0.025789054072086932
46,0.025046616977157276
47,0.024786282570917716
48,0.024014658776137964
49,0.023916324448353985
50,0.023272975313326966
51,0.023057592724007366
52,0.022447648669252453
53,0.022121553107833883
54,0.021555172292930087
55,0.021371391779369166
56,0.020823699926838586
57,0.020606590309930607
58,0.019993039985575372
59,0.01982309117638194
60,0.019321918199487087
61,0.019030243345681392
62,0.01853686157408409
63,0.01838679553013501
64,0.017925352089573222
65,0.017810652861056653
66,0.017271409303459495
67,0.01714751745960902
68,0.016661566466917677
69,0.01656142634024741
70,0.016082407599030655
71,0.015936947274515917
72,0.015413841199746812
73,0.015349049778580115
74,0.014904691655228565
75,0.014761673989366795
76,0.014387228464845128
77,0.014383292733608026
78,0.013936821763243385
79,0.013905711434742112
80,0.013488846033337122
81,0.013300909219731531
82,0.0129469932784767
83,0.01286620056447801
84,0.012488949283683621
85,0.012386121962768474
86,0.012178768990683313
87,0.01198287184816921
88,0.011645240810839258
89,0.011551415784484362
90,0.011214428589942031
91,0.011104623323272134
92,0.010806754176279486
93,0.010630238109220806
94,0.010403542591472565
95,0.010299133514543183
96,0.010069255211539703
97,0.0099396384188449
98,0.009740556490186762
99,0.009552628815052509
100,0.009408284512801216
101,0.009230843686877318
102,0.009176494837129682
103,0.00892057956131537
104,0.008914700124899528
105,0.008606207324607866
106,0.008557194819102111
107,0.008312265284855128
108,0.008325295852136698
109,0.008053724159303435
110,0.007969081614426816
111,0.007864928033851675
112,0.007765010362173497
113,0.00756829398805722
114,0.007516782733859429
115,0.0073045893799923755
116,0.007289615058289485
117,0.007075751381152726
118,0.007044916553513427
119,0.00684156609883997
120,0.006810229725034697
121,0.0066065381146962355
122,0.00653709140293666
123,0.006404276323404824
124,0.006411971557730643
125,0.006175796740486289
126,0.006116982661219161
127,0.006005561811139223
128,0.005904205881654966
129,0.005779743644614932
130,0.005777078479166809
131,0.005562341235903592
132,0.005564803750942829
133,0.005405128586824085
134,0.005349705205251434
135,0.005195727690580688
136,0.005208276040478185
137,0.005026081861725939
138,0.005051027669082804
139,0.004847118902840037
140,0.004858884895518261
141,0.004652904116235574
142,0.004686347288621252
143,0.004465870387157634
144,0.004534203283275858
145,0.004372354317269396
146,0.004400620462686732
147,0.004210307728861476
148,0.0042394691347441
149,0.004079173360862628
150,0.004112601077534493
151,0.003943506504544913
152,0.003980384595360069
153,0.0037860395196762037
154,0.0038400478738059894
155,0.0036742692773493895
156,0.0037197587946558404
157,0.0035593835521962403
158,0.0035785471214067805
159,0.003461289614154116
160,0.0034946733584699328
161,0.0033814889899130207
162,0.0033827987835895893
163,0.003257323874247975
164,0.0032450796044616597
165,0.003143746464336251
166,0.00315656698324246
167,0.003030529782641105
168,0.0030647145312954227
169,0.0029062457086464154
170,0.0029321148374848705
171,0.0028029769479472025
172,0.002840548835653415
173,0.0026943401867638712
174,0.0027524812663805125
175,0.0026422978559680313
176,0.002690614703283995
177,0.0025507978497335067
178,0.0025823822708319006
179,0.002488214546821014
180,0.002503517805191326
181,0.0023752170583491807
182,0.0024115405484757707
183,0.0023107172740749462
184,0.002350356103122966
185,0.0022528088486842754
186,0.0022843144959031544
187,0.002188795804310675
188,0.0022169211676860592
189,0.0021202831031463193
190,0.0021541301102516804
191,0.0020439899662663226
192,0.002060956716925951
193,0.001985572024634213
194,0.0020153846129946315
195,0.0019281688017926265
196,0.0019568030485517716
197,0.0018763335094175825
198,0.0018684442681644886
199,0.0018158573790686247
200,0.0018166478885998157
201,0.0017500607860808075
202,0.001746744047065047
203,0.0016992831066478355
204,0.001714153162045302
205,0.0016528309503526309
206,0.0016554230262241134
207,0.0016116120523274353
208,0.001603659365434541
209,0.0015430181827884222
210,0.0015175387076875246
211,0.001481704437424589
212,0.0014900898511675483
213,0.0014494114447831609
214,0.0014482187971413788
215,0.001400007891356431
216,0.00141097646865172
217,0.0013563332653004055
218,0.0013609800311559087
219,0.0013148799165415281
220,0.0013058428254562548
221,0.001265440331918006
222,0.0012539221894262407
223,0.001226027574386543
224,0.0012238091895884857
225,0.0011916308222722739
226,0.0011812513542859403
227,0.0011503930472221689
228,0.0011409049030666949
229,0.0011109934205761893
230,0.0011080800780068649
231,0.0010648156746115005
232,0.001060249383839573
233,0.0010364570930307534
234,0.001033092615701063
235,0.001006581996357711
236,0.0009905482654342544
237,0.0009734104248129742
238,0.0009573390437565912
239,0.0009395612835817537
240,0.0009296672081814547
241,0.0009072167034142722
242,0.0008989867434208103
243,0.0008842111044330437
244,0.0008722536839031063
245,0.0008511254588522382
246,0.0008434379041434873
247,0.0008283712799244821
248,0.0008164477026758755
249,0.0007994034900464451
250,0.0007834731773166222
251,0.0007662905566445356
252,0.0007595474803404024
253,0.0007461856071395554
254,0.0007364133044542999
255,0.0007241801953429852
256,0.0007131008656741354
257,0.0006973859090740993
258,0.0006847530133855504
259,0.0006747562193202218
260,0.0006664984484765166
261,0.0006589127463907411
262,0.0006423969548763621
263,0.0006268631533383276
264,0.0006153075990708999
265,0.0006067645091602215
266,0.0005998908715382624
267,0.0005868780624799385
268,0.0005821783948988652
269,0.0005671718513939359
270,0.0005609084375790974
271,0.0005481609563172581
272,0.0005475038415914607
273,0.0005329406249626579
274,0.0005263360288384702
275,0.0005142162371534458
276,0.0005091948238538192
277,0.0004927688772580766
278,0.0004899067902300239
279,0.00048171949548150405
280,0.00047683882906039335
281,0.0004627288178454453
282,0.0004585288623345011
283,0.0004456540330597769
284,0.000441121123831493
285,0.00043156698335522877
286,0.0004247314003996381
287,0.00041476908678303486
288,0.0004087967575066404
289,0.00040246274589264764
290,0.0003969289618319999
291,0.0003885346274091378
292,0.00038513855722504376
293,0.0003752960025674423
294,0.0003726081383008797
295,0.0003624336392737981
296,0.0003609219758079211
297,0.0003512574506550817
298,0.0003474080015892904
299,0.0003356693380455434
300,0.0003319874221636665
301,0.0003237165139979094
302,0.00031926397779598456
303,0.000311462595711502
304,0.00030823563454851206
305,0.00029925461921603
306,0.0002970229510890413
307,0.0002880596886817659
308,0.00028478651072270136
309,0.00027748348587121693
310,0.00027507938989568053
311,0.00026670430754290134
312,0.0002646248038657614
313,0.00025842164810773485
314,0.0002578029811526753
315,0.00024994786626997604
316,0.0002485101387975009
317,0.00024207448809601762
318,0.0002389504068211447
319,0.00023346291968131782
320,0.0002310565031145628
321,0.0002248277723886727
322,0.00022218540364906354
323,0.00021586963758362627
324,0.00021420237365745714
325,0.00020908854682750476
326,0.00020687023369603112
327,0.00020067721631139085
328,0.00019994713240765167
329,0.00019497086523941423
330,0.00019390148277812118
331,0.00018752453858778437
332,0.000185104853754226
333,0.00018058116448112723
334,0.00017851301057764585
335,0.00017344405407965823
336,0.00017076393619074373
337,0.00016602733749506048
338,0.00016434033499402307
339,0.00016033816581631952
340,0.0001598046714486847
341,0.00015545832575235554
342,0.0001534482499945304
343,0.00014953148074237188
344,0.00014811031787276824
345,0.00014386829361946353
346,0.0001425121959819498
347,0.00013909926983701594
348,0.00013753810164104523
349,0.000133742181786924
350,0.0001328480811561884
351,0.00012927987389253613
352,0.0001277725903381135
353,0.00012485080538851296
354,0.0001230552424442325
355,0.00011978893479248349
356,0.00011830827702410688
357,0.00011515614489806923
358,0.00011421253781131562
359,0.00011131676185128691
360,0.00010979455335423622
361,0.00010679847971827547
362,0.00010499912558445602
363,0.00010258553112499705
364,0.00010108438710365962
365,9.855118531468783e-5
366,9.708400850010827e-5
367,9.467054934507926e-5
368,9.360337836298396e-5
369,9.12638593095062e-5
370,8.995520782310515e-5
371,8.811004085666875e-5
372,8.690243651071488e-5
373,8.495241713213359e-5
374,8.3349737681523e-5
375,8.144490591257854e-5
376,8.013196105579585e-5
377,7.819091552039381e-5
378,7.672412384393232e-5
379,7.501114998485755e-5
380,7.391620038634103e-5
381,7.222478774461673e-5
382,7.074090483350604e-5
383,6.9232770378004e-5
384,6.80597218225207e-5
385,6.637884981421991e-5
386,6.529014383232984e-5
387,6.396102016941619e-5
388,6.307382891713259e-5
389,6.180943219146094e-5
390,6.074971490837849e-5
391,5.9456531423940126e-5
392,5.8607593574940674e-5
393,5.729621175508588e-5
394,5.6433926136783786e-5
395,5.501041320855005e-5
396,5.410224909130219e-5
397,5.276522456260234e-5
398,5.202821481561874e-5
399,5.0562145923226256e-5
400,4.9968990380486503e-5
401,4.867848803695053e-5
402,4.820860930045854e-5
403,4.676352475047541e-5
404,4.618248239908347e-5
405,4.476504857749624e-5
406,4.4416630104103845e-5
407,4.324901706880785e-5
408,4.2675279691286726e-5
409,4.1577147000969616e-5
410,4.103290854998691e-5
411,4.0194350001674746e-5
412,3.960797917936371e-5
413,3.864077649376995e-5
414,3.8019643106826544e-5
415,3.722647278601681e-5
416,3.6570963987463615e-5
417,3.590861525920418e-5
418,3.5329980773461916e-5
419,3.4391201698791956e-5
420,3.382367595036509e-5
421,3.314802021223953e-5
422,3.258163729308833e-5
423,3.1825168418018295e-5
424,3.1267737862350556e-5
425,3.056820966485556e-5
426,2.9964096127694014e-5
427,2.9432094439110146e-5
428,2.902042360660937e-5
429,2.8315934204519375e-5
430,2.777051801176997e-5
431,2.723698935879999e-5
432,2.6739434230012274e-5
433,2.6218076376038464e-5
434,2.5853912792784057e-5
435,2.5300792318941794e-5
436,2.489724094584392e-5
437,2.4350844363294892e-5
438,2.3889156216631893e-5
439,2.3333535858990717e-5
440,2.288267877723727e-5
441,2.2368532567468034e-5
442,2.2165079274324107e-5
443,2.1536842920371613e-5
444,2.116378773119458e-5
445,2.0625041192845016e-5
446,2.042927920119885e-5
447,1.992959933271282e-5
448,1.966194054583645e-5
449,1.9192257677879768e-5
450,1.8925121166520704e-5
451,1.8382034337320603e-5
452,1.814070087551963e-5
453,1.772777003723198e-5
454,1.750207449968008e-5
455,1.699613017210131e-5
456,1.6737550680736714e-5
457,1.6327699554243785e-5
458,1.6062007764055806e-5
459,1.5666425591571447e-5
460,1.5391333711357436e-5
461,1.500842010362783e-5
462,1.4860600728347165e-5
463,1.4520636249703993e-5
464,1.4373525859186903e-5
465,1.4004770645048142e-5
466,1.3754059791000217e-5
467,1.3417952309108961e-5
468,1.3215910266962556e-5
469,1.291678032572534e-5
470,1.2706214851204588e-5
471,1.2354431105983696e-5
472,1.213683810469177e-5
473,1.1833119492721678e-5
474,1.1632077216205668e-5
475,1.1363450982366656e-5
476,1.115565993907912e-5
477,1.0887714232866114e-5
478,1.0748677484557134e-5
479,1.0494785338351228e-5
480,1.0322786562515809e-5
481,1.0051443559976266e-5
482,9.952604261144367e-6
483,9.732574101212447e-6
484,9.578555457539414e-6
485,9.37069509164246e-6
486,9.212778915526975e-6
487,8.993480761780497e-6
488,8.853341656836084e-6
489,8.61710838423862e-6
490,8.465206519780179e-6
491,8.26635079570444e-6
492,8.101853413821664e-6
493,7.834777214852247e-6
494,7.732666253183655e-6
495,7.551382446244427e-6
496,7.45571861993281e-6
497,7.2574411966499175e-6
498,7.167584936338165e-6
499,6.960927289239048e-6
500,6.895893146675232e-6
501,6.706060627882589e-6
502,6.608390333185558e-6
503,6.433501717911811e-6
504,6.338751945799595e-6
505,6.176155413899426e-6
506,6.082721522675619e-6
507,5.930601784768701e-6
508,5.869771645863567e-6
509,5.731408080314003e-6
510,5.630976065901697e-6
511,5.499416740453868e-6
512,5.3960123668904085e-6
513,5.315916232827837e-6
514,5.243681426620646e-6
515,5.098953243805226e-6
516,5.040621721844922e-6
517,4.896325193654813e-6
518,4.839208503943003e-6
519,4.699613245686528e-6
520,4.632785125740047e-6
521,4.523345525797188e-6
522,4.43651487552612e-6
523,4.330126547195227e-6
524,4.25862489898051e-6
525,4.1505766544185045e-6
526,4.094770639865282e-6
527,3.991822541049832e-6
528,3.931469901081814e-6
529,3.824961092360769e-6
530,3.7764879752713126e-6
531,3.668808528143846e-6
532,3.610605667882331e-6
533,3.5218750477221565e-6
534,3.4688125121279776e-6
535,3.379762980694741e-6
536,3.3282636424305087e-6
537,3.2326664995838205e-6
538,3.19150892072391e-6
539,3.116771197504488e-6
540,3.0801013526561695e-6
541,3.007656542563511e-6
542,2.949847590528545e-6
543,2.8773216611254694e-6
544,2.8401773971404397e-6
545,2.775572909816164e-6
546,2.7263584324889356e-6
547,2.6467818351921944e-6
548,2.622734949273101e-6
549,2.5404015571570334e-6
550,2.5085743033732117e-6
551,2.4460652974953296e-6
552,2.421267681536438e-6
553,2.3611706165854616e-6
554,2.3287937843791967e-6
555,2.263589087074661e-6
556,2.225426229814031e-6
557,2.1695340399590535e-6
558,2.138311365879614e-6
559,2.088401067417667e-6
560,2.059902531966171e-6
561,2.003632768484722e-6
562,1.976777735639672e-6
563,1.922678791962407e-6
564,1.898968551118602e-6
565,1.8448902327382424e-6
566,1.8186106044850955e-6
567,1.766180922284581e-6
568,1.740136478460706e-6
569,1.696466487239244e-6
570,1.6729354099208041e-6
571,1.6349493197875821e-6
572,1.614580413977605e-6
573,1.5683192029837928e-6
574,1.5422612284464418e-6
575,1.5015611404121167e-6
576,1.4832993526296178e-6
577,1.4477964446971798e-6
578,1.4365064543804834e-6
579,1.3955120706141253e-6
580,1.3804663661265689e-6
581,1.3340464109954192e-6
582,1.3161496929619919e-6
583,1.2764205621667444e-6
584,1.26135737938868e-6
585,1.2263563095010274e-6
586,1.2114010706569522e-6
587,1.1822705488490302e-6
588,1.162190944765058e-6
589,1.1339815881731987e-6
590,1.1162067282597791e-6
591,1.0903810776791021e-6
592,1.0687417788234327e-6
593,1.0451322885785294e-6
594,1.0314965800793893e-6
595,1.0063110305698232e-6
596,9.901778084109023e-7
597,9.648308436819691e-7
598,9.50043289016949e-7
599,9.270382324841932e-7
600,9.164782726129399e-7
601,8.951823598373042e-7
602,8.832407530953529e-7
603,8.582411709920451e-7
604,8.44312146888158e-7
605,8.200684516889777e-7
606,8.065774162300048e-7
607,7.872567215914288e-7
608,7.788946361387382e-7
609,7.607328717202268e-7
610,7.49482967496495e-7
611,7.286499405654036e-7
612,7.168967515183865e-7
613,6.999086314018314e-7
614,6.91258028739898e-7
615,6.725719195557031e-7
616,6.614279449569968e-7
617,6.432511330476843e-7
618,6.329895170395339e-7
619,6.18279976901966e-7
620,6.102126045633802e-7
621,5.925556457688894e-7
622,5.847387398749651e-7
623,5.675367651269999e-7
624,5.603186966544736e-7
625,5.485077486557331e-7
626,5.4005365558744e-7
627,5.247628750329566e-7
628,5.172901418802865e-7
629,5.048234871965287e-7
630,4.981180889816271e-7
631,4.833316912740412e-7
632,4.766952432730932e-7
633,4.631371473958123e-7
634,4.5968514537954617e-7
635,4.5074326942547134e-7
636,4.428209778837081e-7
637,4.318954331871733e-7
638,4.2320282951031006e-7
639,4.130444808145451e-7
640,4.070017071173307e-7
641,3.968746044359225e-7
642,3.9012836898553053e-7
643,3.800173156067797e-7
644,3.7391410838583115e-7
645,3.638388793787266e-7
646,3.59926519662244e-7
647,3.5096428696598766e-7
648,3.458849411094741e-7
649,3.3864589020297985e-7
650,3.3284763314196024e-7
651,3.231352318419849e-7
652,3.214879726922944e-7
653,3.097119408150062e-7
654,3.056858019534601e-7
655,2.9984040967936634e-7
656,2.9508073587629956e-7
657,2.8840795519911497e-7
658,2.8283133526329593e-7
659,2.7650321149595915e-7
660,2.719859356660033e-7
661,2.6539934242735324e-7
662,2.606897278248678e-7
663,2.5241174359826434e-7
664,2.50299474299376e-7
665,2.4457758736881876e-7
666,2.401967387364123e-7
667,2.3573449123126733e-7
668,2.3271212916470113e-7
669,2.2576392680198655e-7
670,2.210104696649208e-7
671,2.1615250347373964e-7
672,2.1368210801607392e-7
673,2.0865358933564798e-7
674,2.0609332563398868e-7
675,2.008749260792233e-7
676,1.9910506844248206e-7
677,1.9369849079417631e-7
678,1.8907494867465048e-7
679,1.8529306765398918e-7
680,1.8529306765398918e-7
681,1.7848205554945284e-7
682,1.7648778004527683e-7
683,1.703649422908544e-7
684,1.6827449573217624e-7
685,1.6508920147043616e-7
686,1.5963920358898805e-7
687,1.5740637749048932e-7
688,1.5399644866978747e-7
689,1.5050928453465772e-7
690,1.4932880133186155e-7
691,1.457299881130807e-7
692,1.432805701677331e-7
693,1.395258410324724e-7
694,1.3825160574797957e-7
695,1.356672357057769e-7
696,1.316956239678255e-7
697,1.28979958615387e-7
698,1.2760045415476765e-7
699,1.247957060665751e-7
700,1.219264557215006e-7
701,1.2046620597031797e-7
702,1.1749127258241405e-7
703,1.1443902955367616e-7
704,1.1443902955367616e-7
705,1.1130311692553453e-7
706,1.097015497311466e-7
707,1.0642613572599203e-7
708,1.0475002883838887e-7
709,1.0131466277787903e-7
710,9.955253422124103e-8
711,9.955253422124103e-8
712,9.955253422124103e-8
713,9.406830283416107e-8
714,9.216773716531972e-8
715,9.216773716531972e-8
716,8.824389002263842e-8
717,8.621502364671442e-8
718,8.413724786608812e-8
719,8.200684516889776e-8
720,8.200684516889776e-8
721,8.413724786608812e-8
722,8.200684516889776e-8
723,7.525464226732886e-8
724,7.525464226732886e-8
725,7.981960179449403e-8
726,7.286499405654035e-8
727,7.039427203214537e-8
728,7.039427203214537e-8
729,7.039427203214537e-8
730,6.783361785288844e-8
731,7.039427203214537e-8
732,7.039427203214537e-8
733,6.517243195621695e-8
734,6.517243195621695e-8
735,5.9494018516484284e-8
736,6.239785303328754e-8
737,5.9494018516484284e-8
738,5.9494018516484284e-8
739,5.9494018516484284e-8
740,5.644098170049664e-8
741,5.321306786299602e-8
742,5.644098170049664e-8
743,5.321306786299602e-8
744,5.321306786299602e-8
745,4.9776267110620515e-8
746,4.9776267110620515e-8
747,4.608386858265986e-8
748,4.9776267110620515e-8
749,3.762732113366443e-8
750,4.206862393304406e-8
751,4.608386858265986e-8
752,4.206862393304406e-8
753,4.206862393304406e-8
754,4.9776267110620515e-8
755,4.608386858265986e-8
756,4.206862393304406e-8
757,4.608386858265986e-8
758,3.762732113366443e-8
759,4.608386858265986e-8
760,4.206862393304406e-8
761,3.2586215978108474e-8
762,2.660653393149801e-8
763,3.762732113366443e-8
764,2.660653393149801e-8
765,3.2586215978108474e-8
766,3.762732113366443e-8
767,3.2586215978108474e-8
768,3.762732113366443e-8
769,3.762732113366443e-8
770,3.762732113366443e-8
771,3.762732113366443e-8
772,3.762732113366443e-8
773,3.2586215978108474e-8
774,3.762732113366443e-8
775,2.660653393149801e-8
776,2.660653393149801e-8
777,3.762732113366443e-8
778,2.660653393149801e-8
779,3.762732113366443e-8
780,2.660653393149801e-8
781,3.2586215978108474e-8
782,2.660653393149801e-8
783,3.2586215978108474e-8
784,2.660653393149801e-8
785,1.8813660566832215e-8
786,3.762732113366443e-8
787,2.660653393149801e-8
788,2.660653393149801e-8
789,1.8813660566832215e-8
790,2.660653393149801e-8
791,2.660653393149801e-8
792,3.2586215978108474e-8
793,0.0
794,1.8813660566832215e-8
795,3.2586215978108474e-8
796,1.8813660566832215e-8
797,2.660653393149801e-8
798,2.660653393149801e-8
799,1.8813660566832215e-8
800,2.660653393149801e-8
801,1.8813660566832215e-8
802,2.660653393149801e-8
803,1.8813660566832215e-8
804,2.660653393149801e-8
805,1.8813660566832215e-8
806,1.8813660566832215e-8
807,1.8813660566832215e-8
808,0.0


==> mnist_error_900_450.csv <==
iter,err
1,0.5479713453837299
2,0.4675114166333222
3,0.38455152224964373
4,0.3002061759266496
5,0.2164178068660483
6,0.13640745704748686
7,0.07912552865107887
8,0.05642517495781562
9,0.05181673215691428
10,0.048624161314287616
11,0.04879184679591576
12,0.04628163238970552
13,0.04745225321687206
14,0.044665690060839446
15,0.04630583154202747
16,0.04305113422455544
17,0.044874494300185495
18,0.04144484996830187
19,0.043749559298445664
20,0.0400612871533882
21,0.04212844314438941
22,0.038637586798217265
23,0.04079560571467257
24,0.037357485781852634
25,0.039452610267919325
26,0.03603079717340769
27,0.038125275354341695
28,0.03481675079232669
29,0.03679933848129938
30,0.033607767304521495
31,0.03535766113095349
32,0.03234017327517547
33,0.033962537729833576
34,0.03120498629236834
35,0.03272998721754032
36,0.029964616581246148
37,0.031499509243674825
38,0.02889646984206657
39,0.03037104732842838
40,0.027869308405570097
41,0.02926437088387615
42,0.02695278083301806
43,0.02817557838526443
44,0.02596198467032892
45,0.0272255709370501
46,0.025196874111706048
47,0.02624874834231875
48,0.024260216527687582
49,0.02518539069798549
50,0.02339915235607292
51,0.024282497465563387
52,0.02245736169754635
53,0.023351310993063524
54,0.02177149184089987
55,0.022522887316816263
56,0.02099918420543662
57,0.021659393109938137
58,0.02023362896997672
59,0.020906955595339012
60,0.019390087932148917
61,0.020061311861412173
62,0.018737599834396584
63,0.019297703967151716
64,0.018046928671828697
65,0.018568195259642182
66,0.0174053881098371
67,0.01787807389814484
68,0.01672928081877722
69,0.01709516830563904
70,0.01619054837264944
71,0.016551849220618278
72,0.01553048205814344
73,0.015931961647235073
74,0.014894839641219156
75,0.015383209052448192
76,0.014430745179623419
77,0.014856061724526803
78,0.013929601632743337
79,0.014328333619457798
80,0.01344885082042959
81,0.013845069649565486
82,0.013036939059342308
83,0.013428876222596595
84,0.012620721840569954
85,0.012966040698041626
86,0.012131283060512978
87,0.012572739496824635
88,0.011707608001246738
89,0.012141685883028835
90,0.011332565192560108
91,0.011631904255203083
92,0.010921432748803294
93,0.011215407255339796
94,0.010515721655748564
95,0.010746223465609512
96,0.010105857165086128
97,0.010384159772017561
98,0.009747700559524099
99,0.010086924502394646
100,0.009410792867217483
101,0.00968272157899171
102,0.009059457866723736
103,0.009237573358407032
104,0.008738032933213992
105,0.008958779653252138
106,0.008494613364831283
107,0.008619849202477952
108,0.008158073249169537
109,0.00836475374173948
110,0.007875987423786717
111,0.007991229966425645
112,0.007651821482169718
113,0.007765057546724717
114,0.007349450036203793
115,0.007443021553949695
116,0.007078953984447546
117,0.007223249842192953
118,0.0068360021975680686
119,0.00693566914038037
120,0.006555240512237111
121,0.006705115750204846
122,0.0063637182166986755
123,0.006413604165498948
124,0.00609975616689138
125,0.006187290248425392
126,0.005898841096716011
127,0.0059815820248257405
128,0.00571049073886841
129,0.005848000754526665
130,0.005480803179209169
131,0.005619392261315141
132,0.005328540392010648
133,0.0054519298808275735
134,0.005132456420082067
135,0.0052541838318357565
136,0.004967915372703595
137,0.005066171196038493
138,0.004805667215903461
139,0.004893927758311279
140,0.004639160454014068
141,0.004701789891769402
142,0.004501147550103153
143,0.004563755049634189
144,0.00435499033903719
145,0.004405114927105098
146,0.00415813793591327
147,0.0042420611218959335
148,0.00405250038270004
149,0.004129223574358348
150,0.0039432030886221835
151,0.003975680743560312
152,0.0038105896877458066
153,0.003828087142411126
154,0.0036740600027662124
155,0.003686974310549919
156,0.003537446109385606
157,0.0035601615831619238
158,0.0034334650381715568
159,0.003421111986393406
160,0.0033321839972952753
161,0.003330085615911852
162,0.0032096167024381166
163,0.003227218150617435
164,0.0031163978578239502
165,0.003112948984495678
166,0.0030103586556274255
167,0.00300423251742421
168,0.002957210721375067
169,0.002923402358453931
170,0.002829068959508464
171,0.002816202734019135
172,0.002752897071350816
173,0.002724258362123202
174,0.0026719489404072785
175,0.0026499994542458316
176,0.0025475868016795146
177,0.002549919873961059
178,0.002470644198966369
179,0.0024524333103751804
180,0.002393405276897996
181,0.002385459815720291
182,0.002327689628892711
183,0.0023140361859279096
184,0.0022413882255541604
185,0.0022587562429397068
186,0.002195722385486215
187,0.0021956628764113893
188,0.002128729079267452
189,0.002112010046706273
190,0.0020458005837226617
191,0.002028408641192126
192,0.0019835634123214732
193,0.001976825166490848
194,0.0019186510927920975
195,0.001898798298594889
196,0.0018636476130254127
197,0.001830132729541046
198,0.0017990420211040773
199,0.0017745152471809185
200,0.0017491451541967187
201,0.0017236320468282315
202,0.001678788926619615
203,0.0016631036931534409
204,0.00162331287390569
205,0.0015995229575707978
206,0.0015742519846568574
207,0.0015478673412077306
208,0.0015223225297780916
209,0.0015058283614918643
210,0.0014739196825947814
211,0.0014534136654459952
212,0.0014391967941171026
213,0.0014179648082256497
214,0.0013982972224022732
215,0.001379100738347923
216,0.0013549643201315907
217,0.0013386161853638368
218,0.001319300049338948
219,0.001291403499572419
220,0.001272800110118445
221,0.0012528097348365754
222,0.0012293085490090398
223,0.0012129210195849084
224,0.0011923124415762225
225,0.0011756725487855541
226,0.0011604491502139242
227,0.0011464060370537633
228,0.0011197182777182317
229,0.0011047127165717961
230,0.0010831959614093635
231,0.0010658651539752716
232,0.0010503066302982138
233,0.001037661300420578
234,0.001020516462095389
235,0.0010033934731040995
236,0.0009893563646675982
237,0.0009752541320812585
238,0.0009554844690452978
239,0.0009443654362238095
240,0.0009230693451915434
241,0.0009085108977428721
242,0.0008926090428583433
243,0.000888486393300227
244,0.0008619391537460838
245,0.000853363623939955
246,0.0008352453849616152
247,0.0008216795928604099
248,0.0008096821651694209
249,0.0007966538680597099
250,0.0007881540462773535
251,0.0007756350220484438
252,0.0007672563194326984
253,0.0007503872898544931
254,0.0007392301426741055
255,0.0007245674276318378
256,0.0007138446248404803
257,0.0007022233066225514
258,0.0006960247004561878
259,0.000688312004692714
260,0.0006709693462028643
261,0.0006602412770003575
262,0.0006459304500247399
263,0.000639443792275408
264,0.0006291854396579007
265,0.000619282145362209
266,0.0006066101619245196
267,0.0005950111801375035
268,0.0005858366735313807
269,0.0005779028489519533
270,0.0005688247815074663
271,0.0005584479885201245
272,0.0005530176291407815
273,0.000543771777947448
274,0.0005337277155685686
275,0.0005221059040226865
276,0.0005097608896914623
277,0.0005040547691335773
278,0.0004936653761247899
279,0.00048351532172391076
280,0.0004748904814424951
281,0.0004654985492643751
282,0.00045749392828323853
283,0.0004503952853860875
284,0.0004435975810588809
285,0.00043869532247059635
286,0.00042769027143481835
287,0.0004222288352204803
288,0.0004141726870218575
289,0.0004080695970221446
290,0.00040066528268339874
291,0.0003964732367273836
292,0.00038780691712461056
293,0.0003824146700744337
294,0.00037338310993801125
295,0.00036918356296388165
296,0.0003611351068575637
297,0.0003558662609947272
298,0.0003490720510784978
299,0.0003433775925446652
300,0.00033525520477671524
301,0.00032890208631857225
302,0.00032335684563640965
303,0.0003178104306390464
304,0.00031251040883625673
305,0.0003067863309640314
306,0.00030213813190154353
307,0.0002963525247057289
308,0.00029214693408061675
309,0.0002857921571897468
310,0.0002809897435930168
311,0.0002747602679686723
312,0.0002704165065436046
313,0.00026494272147466473
314,0.00025928798616775306
315,0.0002552495805695888
316,0.00025073241404092935
317,0.0002465075249853136
318,0.00024202953023448023
319,0.00023755599143367192
320,0.0002327715104825643
321,0.00022867618179906428
322,0.00022520920553991636
323,0.00022066051595014658
324,0.0002165034811206692
325,0.00021156770132013095
326,0.00020965925150554917
327,0.00020523665113721825
328,0.0002019642497571191
329,0.00019774936025028145
330,0.00019507097136223776
331,0.00019028155714917488
332,0.00018624209112068853
333,0.00018331529987323597
334,0.0001804133643458007
335,0.0001769250174387789
336,0.00017435063957335132
337,0.00017177725905508204
338,0.0001678959871611498
339,0.00016439209095449908
340,0.00016225031596266582
341,0.00015924651652718876
342,0.00015588402528042824
343,0.00015377345567771117
344,0.00015042792469977093
345,0.0001477984436825715
346,0.00014419373475794807
347,0.00014214497444081507
348,0.0001384908453785571
349,0.0001364976674547114
350,0.00013303195598893963
351,0.00013115594227439579
352,0.00012941656080514772
353,0.0001265588399492166
354,0.00012439995437244162
355,0.00012177536955655409
356,0.00011948517325052426
357,0.0001170430188101158
358,0.00011524907053552948
359,0.0001125734760880508
360,0.00011035236822685756
361,0.00010825481741889811
362,0.00010632539599229331
363,0.00010383603546658277
364,0.00010215068686058766
365,0.0001002829307259302
366,9.838240088972092e-5
367,9.605844393167168e-5
368,9.356129577929263e-5
369,9.252669023782348e-5
370,9.030002114668632e-5
371,8.900864438462984e-5
372,8.729509131579123e-5
373,8.571152337909249e-5
374,8.379768379066988e-5
375,8.241909885108544e-5
376,8.060804409518613e-5
377,7.875686345399991e-5
378,7.689889100848784e-5
379,7.527622656078099e-5
380,7.365326525943159e-5
381,7.244236381811924e-5
382,7.109367326059966e-5
383,6.962679873347954e-5
384,6.87087202252095e-5
385,6.707937483992409e-5
386,6.581857909677588e-5
387,6.471897773074303e-5
388,6.376667512157671e-5
389,6.22460602615263e-5
390,6.138173553134566e-5
391,6.0374191515984015e-5
392,5.917622578220703e-5
393,5.7779942012592893e-5
394,5.6997984022060385e-5
395,5.597440308974701e-5
396,5.488091549977492e-5
397,5.38288030000378e-5
398,5.293832305830583e-5
399,5.1876201730543704e-5
400,5.0824256811655024e-5
401,4.975816449677221e-5
402,4.864621333610786e-5
403,4.763581643471431e-5
404,4.684898786019778e-5
405,4.604722447180958e-5
406,4.527485732123676e-5
407,4.446801941350468e-5
408,4.359791255823706e-5
409,4.249647208600139e-5
410,4.1729802925988887e-5
411,4.077020291902322e-5
412,4.0177896882745994e-5
413,3.9359073919643254e-5
414,3.877526881101696e-5
415,3.774556504661899e-5
416,3.7119845291901194e-5
417,3.620048561498869e-5
418,3.569001837032258e-5
419,3.478848453555055e-5
420,3.4426428979857616e-5
421,3.372925226270935e-5
422,3.31576103190881e-5
423,3.2397355360581844e-5
424,3.179274547492773e-5
425,3.096884977766887e-5
426,3.0494653551032845e-5
427,2.984744301575557e-5
428,2.9305238735278028e-5
429,2.8706199931872615e-5
430,2.8210347630771387e-5
431,2.7691479845082447e-5
432,2.7140021875529546e-5
433,2.654624545562891e-5
434,2.606774620723569e-5
435,2.5501018654598132e-5
436,2.5026881052223126e-5
437,2.4479363933954954e-5
438,2.406635186915173e-5
439,2.3554003250556378e-5
440,2.304092546709317e-5
441,2.2565082529179327e-5
442,2.2050339209253663e-5
443,2.1626421792244834e-5
444,2.1229921298296312e-5
445,2.0784721524336967e-5
446,2.04495362008063e-5
447,1.9973114793228478e-5
448,1.9675489623053968e-5
449,1.9264233400060198e-5
450,1.8854053368849022e-5
451,1.849166902474434e-5
452,1.8119563150445747e-5
453,1.7738234402903082e-5
454,1.7366759514862057e-5
455,1.6982768506918548e-5
456,1.6708131064004606e-5
457,1.631292559529545e-5
458,1.5971643321481562e-5
459,1.565719609552224e-5
460,1.5392326637915552e-5
461,1.5075944281776087e-5
462,1.4776651693383627e-5
463,1.4528450700264772e-5
464,1.424301096724896e-5
465,1.3944905330887911e-5
466,1.3690518903853469e-5
467,1.34538237430839e-5
468,1.3156308956149766e-5
469,1.2866086546193658e-5
470,1.2548386006835387e-5
471,1.2314128311491038e-5
472,1.199789634308258e-5
473,1.1825584226669646e-5
474,1.1562270117029701e-5
475,1.1338182264325257e-5
476,1.1100359802120017e-5
477,1.0895918368751243e-5
478,1.0683353444246678e-5
479,1.0453970416750693e-5
480,1.0265089688698731e-5
481,1.0117823250240214e-5
482,9.909566890039949e-6
483,9.70464034340841e-6
484,9.511655237804945e-6
485,9.303950013605544e-6
486,9.125710766950897e-6
487,8.907848410256206e-6
488,8.721144304807165e-6
489,8.53327104560917e-6
490,8.37037715251317e-6
491,8.20390667669599e-6
492,8.042205063624137e-6
493,7.869133689300384e-6
494,7.731653165708226e-6
495,7.569508978251638e-6
496,7.4110323756681075e-6
497,7.2990762021406295e-6
498,7.088905359931791e-6
499,6.970567277843608e-6
500,6.819545909656406e-6
501,6.728595904074165e-6
502,6.587907121648148e-6
503,6.47249135073135e-6
504,6.319363519151474e-6
505,6.2205101594677825e-6
506,6.0746633652518665e-6
507,6.008180511273291e-6
508,5.8639226265248415e-6
509,5.749274481556306e-6
510,5.6441134654283555e-6
511,5.530773337817854e-6
512,5.441798355734455e-6
513,5.3100033177812855e-6
514,5.190769314355911e-6
515,5.082562054081673e-6
516,4.979828242421466e-6
517,4.881973029410968e-6
518,4.7831067816641246e-6
519,4.689707109685152e-6
520,4.594215694519458e-6
521,4.516447806955808e-6
522,4.426389660704553e-6
523,4.345926161201799e-6
524,4.261130195557645e-6
525,4.183259538589913e-6
526,4.104994065084288e-6
527,4.015481869847413e-6
528,3.94301760461456e-6
529,3.875124829570634e-6
530,3.7840892029208467e-6
531,3.7144482215798727e-6
532,3.6403044198155823e-6
533,3.553966662032588e-6
534,3.4770833981203035e-6
535,3.4147208847340176e-6
536,3.3482800211711816e-6
537,3.2847347748681433e-6
538,3.195418956096422e-6
539,3.1375154598384266e-6
540,3.0703338162992647e-6
541,3.0142534960612163e-6
542,2.9517460656089123e-6
543,2.9035363928293593e-6
544,2.824102709031632e-6
545,2.7800221205735076e-6
546,2.7118485714154258e-6
547,2.67040857910493e-6
548,2.6024935765114314e-6
549,2.5624642970915266e-6
550,2.5073699468440496e-6
551,2.4668177791880282e-6
552,2.417392125472512e-6
553,2.359979006699081e-6
554,2.3132659729576073e-6
555,2.2720523952267834e-6
556,2.222093692402399e-6
557,2.1750749035148277e-6
558,2.1259723074992913e-6
559,2.0882282821232637e-6
560,2.0513061016555897e-6
561,2.004049281495517e-6
562,1.9650943159044553e-6
563,1.924658929030879e-6
564,1.8866554620929865e-6
565,1.8535522840541341e-6
566,1.8111183310632306e-6
567,1.774105623328804e-6
568,1.7371568565220678e-6
569,1.7072303230632062e-6
570,1.6751791419825355e-6
571,1.6419615472926006e-6
572,1.6129318135909033e-6
573,1.5767149235894817e-6
574,1.5466524070844551e-6
575,1.516286910435103e-6
576,1.4867956695205995e-6
577,1.4569108197202088e-6
578,1.4296150518849117e-6
579,1.3960710248049398e-6
580,1.3653938298585338e-6
581,1.3387766933146207e-6
582,1.308906754409345e-6
583,1.28642331433407e-6
584,1.2577833912333996e-6
585,1.2356882057338232e-6
586,1.207562129391108e-6
587,1.1856552635170494e-6
588,1.160276538029224e-6
589,1.1366778503931988e-6
590,1.1116465296905925e-6
591,1.090257659737944e-6
592,1.067331204455524e-6
593,1.0492786765735658e-6
594,1.0288968574497122e-6
595,1.0138163807762223e-6
596,9.86871190979721e-7
597,9.671651285644631e-7
598,9.445436886257283e-7
599,9.244160461580141e-7
600,9.082536805227771e-7
601,8.917984469441095e-7
602,8.724913466785755e-7
603,8.562136916262852e-7
604,8.412065420969103e-7
605,8.255680478559872e-7
606,8.081628143870208e-7
607,7.926197706722338e-7
608,7.742831723572437e-7
609,7.601918362501589e-7
610,7.452383621773923e-7
611,7.31397446327975e-7
612,7.179086577522669e-7
613,7.039511733594365e-7
614,6.860511794149776e-7
615,6.701070195740922e-7
616,6.567124566777502e-7
617,6.416555673695229e-7
618,6.29303678429059e-7
619,6.176642966538008e-7
620,6.058013263746824e-7
621,5.951962091667664e-7
622,5.810948043204241e-7
623,5.733978445589227e-7
624,5.608630444265525e-7
625,5.4804162347583e-7
626,5.376745440708071e-7
627,5.254150672837643e-7
628,5.16316282816264e-7
629,5.088037259752336e-7
630,4.988089182988384e-7
631,4.910285782309759e-7
632,4.825094680318564e-7
633,4.7321168970875135e-7
634,4.63408045928775e-7
635,4.546971980499655e-7
636,4.4614825963973655e-7
637,4.364153857259214e-7
638,4.25069049789083e-7
639,4.1910410376502194e-7
640,4.0836523643585147e-7
641,4.0141538768359683e-7
642,3.943430747572927e-7
643,3.8828754305956894e-7
644,3.805826591595939e-7
645,3.731156758873193e-7
646,3.654961760849415e-7
647,3.5688541061292086e-7
648,3.4848693040931125e-7
649,3.424854766505141e-7
650,3.350535097870461e-7
651,3.283562283388751e-7
652,3.2105851207394004e-7
653,3.150046539460496e-7
654,3.0835222239850353e-7
655,3.02043799622893e-7
656,2.975981045833832e-7
657,2.9156508444303287e-7
658,2.848851738838142e-7
659,2.78044827557265e-7
660,2.7266627644471317e-7
661,2.655113220613443e-7
662,2.6157760352900196e-7
663,2.57583817801485e-7
664,2.5176853530984393e-7
665,2.458157186815758e-7
666,2.427845827897179e-7
667,2.378544331802075e-7
668,2.3154417194641994e-7
669,2.289713790714977e-7
670,2.217423320673492e-7
671,2.1769805956414003e-7
672,2.1357721892869842e-7
673,2.079557794061458e-7
674,2.0580815786085893e-7
675,1.9922643600453277e-7
676,1.9547418983719036e-7
677,1.9318786335111374e-7
678,1.8853204993712316e-7
679,1.8536321837151e-7
680,1.8132431942373822e-7
681,1.7802723860699535e-7
682,1.7466793225312497e-7
683,1.721054276054213e-7
684,1.7037568091432537e-7
685,1.6417811416943755e-7
686,1.596040076616832e-7
687,1.5679550668094186e-7
688,1.5584809313309172e-7
689,1.5393577416895638e-7
690,1.4704694180501948e-7
691,1.439937316270102e-7
692,1.4296150518849118e-7
693,1.4087436389043287e-7
694,1.3660444821851262e-7
695,1.3551594921252568e-7
696,1.2993674838324069e-7
697,1.287919089007425e-7
698,1.2763680118282776e-7
699,1.229078593407879e-7
700,1.1923813794838276e-7
701,1.167275801906844e-7
702,1.167275801906844e-7
703,1.1285707612212587e-7
704,1.1153706490993414e-7
705,1.0747980509093566e-7
706,1.0884902978207002e-7
707,1.0468764462992096e-7
708,1.0326325656325277e-7
709,9.886704106885581e-8
710,1.0035384692089921e-7
711,9.735753195104307e-8
712,9.58242466471087e-8
713,9.106963214567508e-8
714,8.775689337552735e-8
715,9.106963214567508e-8
716,8.605271380271065e-8
717,8.605271380271065e-8
718,8.605271380271065e-8
719,8.431409591935845e-8
720,8.072460099916185e-8
721,7.886861495145855e-8
722,7.696788708447819e-8
723,7.30181489632823e-8
724,7.501901665668868e-8
725,6.884217104216853e-8
726,7.096088567592457e-8
727,6.884217104216853e-8
728,6.665614549077029e-8
729,6.439595445037125e-8
730,6.884217104216853e-8
731,6.20534944017002e-8
732,6.665614549077029e-8
733,5.961906897419138e-8
734,5.961906897419138e-8
735,5.708091277508569e-8
736,5.708091277508569e-8
737,5.961906897419138e-8
738,5.708091277508569e-8
739,5.708091277508569e-8
740,5.442451489103501e-8
741,5.163162828162639e-8
742,5.163162828162639e-8
743,4.8678765975521535e-8
744,4.553481607283754e-8
745,4.215704795967923e-8
746,4.8678765975521535e-8
747,4.553481607283754e-8
748,4.215704795967923e-8
749,3.8483943542239094e-8
750,3.8483943542239094e-8
751,4.215704795967923e-8
752,4.215704795967923e-8
753,3.8483943542239094e-8
754,4.215704795967923e-8
755,3.8483943542239094e-8
756,3.4421085521084265e-8
757,3.8483943542239094e-8
758,3.8483943542239094e-8
759,3.8483943542239094e-8
760,2.980953448709569e-8
761,2.980953448709569e-8
762,3.4421085521084265e-8
763,3.4421085521084265e-8
764,2.980953448709569e-8
765,2.980953448709569e-8
766,3.4421085521084265e-8
767,3.4421085521084265e-8
768,2.980953448709569e-8
769,2.4339382987760768e-8
770,2.980953448709569e-8
771,2.980953448709569e-8
772,2.4339382987760768e-8
773,2.980953448709569e-8
774,2.980953448709569e-8
775,2.4339382987760768e-8
776,3.4421085521084265e-8
777,1.7210542760542132e-8
778,3.4421085521084265e-8
779,0.0
780,3.4421085521084265e-8
781,0.0


==> mnist_error_proximal_4096_8192.csv <==
iter,err
1,0.6409860616338391
2,0.5443945282201111
3,0.4476199791868717
4,0.3523375430157817
5,0.26013494249234786
6,0.15534017499576094
7,0.009962070666356767
8,0.0001125137266076341
9,1.738926810622911e-5
10,8.072222448710189e-6
11,4.208040149911684e-6
12,1.7694845369291881e-6
13,7.129359656763232e-7
14,4.475911799186521e-7
15,2.5311191621541624e-7


==> mnist_error_proximal_900_450.csv <==
iter,err
1,0.6264107454472901
2,0.5394290184502747
3,0.46149217499848433
4,0.3760854150267434
5,0.29266652747134975
6,0.20409374772164834
7,0.014406137331432457
8,0.00016554183210827956
9,1.5353058222660214e-5
10,7.678583514776249e-6
11,3.479382690610205e-6
12,1.6714618275284125e-6
13,9.723575888030788e-7
14,3.7824058978421783e-7
15,1.939529667942232e-7

